RAF: Recursive Adversarial Attacks on Face Recognition Using Extremely Limited Queries

Recent successful adversarial attacks on face recognition show that, despite the remarkable progress of face recognition models, they are still far behind the human intelligence for perception and recognition. It reveals the vulnerability of deep convolutional neural networks (CNNs) as state-of-the-art building block for face recognition models against adversarial examples, which can cause certain consequences for secure systems. Gradient-based adversarial attacks are widely studied before and proved to be successful against face recognition models. However, finding the optimized perturbation per each face needs to submitting the significant number of queries to the target model. In this paper, we propose recursive adversarial attack on face recognition using automatic face warping which needs extremely limited number of queries to fool the target model. Instead of a random face warping procedure, the warping functions are applied on specific detected regions of face like eyebrows, nose, lips, etc. We evaluate the robustness of proposed method in the decision-based black-box attack setting, where the attackers have no access to the model parameters and gradients, but hard-label predictions and confidence scores are provided by the target model.

==> figures/details.txt <==
raise eyebrow , smile, strech nose (3,3,3) scale (0.1,0.2,0.3) for each one so nine images per row


Collected data

Dodge Attack

180:
../result/180/R_0-1_180.jpg	180	Mindy Kaling	99.99996185
../result/180/R_0-2_180.jpg	180	Mindy Kaling	99.76633453
../result/180/R_0-3_180.jpg	180	Mindy Kaling	99.63284302
../result/180/S_0-1_180.jpg	180	Mindy Kaling	99.99925232
../result/180/S_0-2_180.jpg	180	None	0
../result/180/S_0-3_180.jpg	180	Manasi Parekh	99.99989319
../result/180/SN_0-1_180.jpg	180	None	0
../result/180/SN_0-2_180.jpg	180	None	0
../result/180/SN_0-3_180.jpg	180	None	0


8:
../result/8/R_0-1_8.jpg	8	Tom Cruise	99.89122009
../result/8/R_0-2_8.jpg	8	Tom Cruise	99.99853516
../result/8/R_0-3_8.jpg	8	None	0
../result/8/S_0-1_8.jpg	8	Tom Cruise	99.97362518
../result/8/S_0-2_8.jpg	8	None	0
../result/8/S_0-3_8.jpg	8	None	0
../result/8/SN_0-1_8.jpg	8	None	0
../result/8/SN_0-2_8.jpg	8	Emil Gilels	99.99715424
../result/8/SN_0-3_8.jpg	8	Emil Gilels	99.99600983

Impersonating Attack:

193:

../result/193/R_0-1_193.jpg	193	David Beckham	99.28465271
../result/193/R_0-2_193.jpg	193	David Beckham	99.44246674
../result/193/R_0-3_193.jpg	193	David Beckham	99.34031677
../result/193/S_0-1_193.jpg	193	David Beckham	99.65619659
../result/193/S_0-2_193.jpg	193	David Beckham	99.88202667
../result/193/S_0-3_193.jpg	193	Tom Lewand	99.77292633
../result/193/SN_0-1_193.jpg	193	None	0
../result/193/SN_0-2_193.jpg	193	Lev Yashin	99.99816895
../result/193/SN_0-3_193.jpg	193	None	0

157:

../data/157.jpg,157,0.00


../result/157/R_0-1_157.jpg,157,John Ross Bowie,99.9853515625
../result/157/R_0-2_157.jpg,157,None,0.00
../result/157/R_0-3_157.jpg,157,None,0.00
../result/157/S_0-1_157.jpg,157,Ben Affleck,99.99057006835938
../result/157/S_0-2_157.jpg,157,None,0.00
../result/157/S_0-3_157.jpg,157,None,0.00
../result/157/SN_0-1_157.jpg,157,None,0.00
../result/157/SN_0-2_157.jpg,157,Bob Costas,99.99838256835938
../result/157/SN_0-3_157.jpg,157,None,0.00


CelebA Data:


Impersonating Attack

020295:


../result/020295/R_0-1_020295.jpg	20295	Kim Jun	99.99669647
../result/020295/R_0-2_020295.jpg	20295	Kim Jun	99.99674225
../result/020295/R_0-3_020295.jpg	20295	Kim Jun	99.99739075
../result/020295/S_0-1_020295.jpg	20295	Cha Eun-woo	99.99692535
../result/020295/S_0-2_020295.jpg	20295	Cha Eun-woo	99.99682617
../result/020295/S_0-3_020295.jpg	20295	None	0
../result/020295/SN_0-2_020295.jpg	20295	None	0
../result/020295/SN_0-1_020295.jpg	20295	None	0
../result/020295/SN_0-3_020295.jpg	20295	None	0



Impersonating Attack:

157071:

../result/157071/R_0-1_157071.jpg	157071	Maria Mena	99.99773407
../result/157071/R_0-2_157071.jpg	157071	Maria Mena	99.9983902
../result/157071/R_0-3_157071.jpg	157071	Maria Mena	99.99854279
../result/157071/S_0-1_157071.jpg	157071	Maria Mena	99.99637604
../result/157071/S_0-2_157071.jpg	157071	Maria Mena	99.99565125
../result/157071/S_0-3_157071.jpg	157071	None	0
../result/157071/SN_0-1_157071.jpg	157071	Maria Mena	99.99485016
../result/157071/SN_0-2_157071.jpg	157071	None	0
../result/157071/SN_0-3_157071.jpg	157071	Rose Stone	99.97351837
